Simitate: A Hybrid Imitation Learning Benchmark

We present Simitate --- a hybrid benchmarking suite targeting the evaluation of approaches for imitation learning. A dataset containing 1938 sequences where humans perform daily activities in a realistic environment is presented. The dataset is strongly coupled with an integration into a simulator. RGB and depth streams with a resolution of 960$\mathbb{\times}$540 at 30Hz and accurate ground truth poses for the demonstrator's hand, as well as the object in 6 DOF at 120Hz are provided. Along with our dataset we provide the 3D model of the used environment, labeled object images and pre-trained models. A benchmarking suite that aims at fostering comparability and reproducibility supports the development of imitation learning approaches. Further, we propose and integrate evaluation metrics on assessing the quality of effect and trajectory of the imitation performed in simulation. Simitate is available on our project website: \url{https://agas.uni-koblenz.de/data/simitate/}.

==> images/heart_2018-08-23-18-02-20_new.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'heart_2018-08-23-18-02-20_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{378.51999512bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75956889)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.18110987,0.11286606){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.23122721,0.09768667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.29318052,0.08231805){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.35591103,0.06675663){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.41943346,0.05099877){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.48376287,0.03504071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.54891478,0.01887863){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.65792154,0.04161427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.05}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.69024142,0.07542439){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.00}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.73248622,0.10833985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.05}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.77362777,0.1403957){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.10}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.81370872,0.17162519){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.15}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.85276959,0.20205985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.20}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.88928898,0.26255598){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.89210468,0.30841922){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.89496057,0.35493676){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.89785748,0.4021227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.90079632,0.44999156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.90377802,0.49855824){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.6}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.90680348,0.54783817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.7}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{heart_2018-08-23-18-02-20_new.pdf}}%
    \put(0.88149571,0.68746239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{hand}}}%
  \end{picture}%
\endgroup%


==> images/iron_without_cloth_2018-09-09-16-23-19_new.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'iron_without_cloth_2018-09-09-16-23-19_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{378.51999512bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75956889)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.15223434,0.1151984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.50}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.20652772,0.10172997){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.55}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.26142182,0.08811251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.60}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.31692667,0.07434355){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.65}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.37305247,0.06042054){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.70}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.42980979,0.04634089){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.75}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.48720927,0.03210193){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.80}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.5452619,0.01770094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.85}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.64963423,0.02861194){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.70249192,0.06979654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.75365933,0.10966416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.79214315,0.14827696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.84016449,0.18569327){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.88069744,0.25944127){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.85}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.88378605,0.30974977){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.90}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.88692308,0.36084646){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.95}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.89010962,0.41275004){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.00}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.89334689,0.46547975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.05}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.89663609,0.51905549){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.10}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.89997851,0.57349779){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.15}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.88149571,0.68746239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{hand}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.88149571,0.64870122){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{jaell}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{iron_without_cloth_2018-09-09-16-23-19_new.pdf}}%
    \put(0.88149571,0.60994007){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{iron}}}%
  \end{picture}%
\endgroup%


==> images/overview.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'overview.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{572.13418795bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24715374)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{overview.pdf}}%
    \put(0.44222484,0.06021902){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14905497\unitlength}\raggedright Pick (CUP)\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{overview.pdf}}%
    \put(0.13706275,0.02963347){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20692677\unitlength}\raggedright Dataset\end{minipage}}}%
    \put(0.43953427,0.02882893){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20692677\unitlength}\raggedright Recognition\end{minipage}}}%
    \put(0.71708039,0.02889849){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25353827\unitlength}\raggedright Imitation in Simulation\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{overview.pdf}}%
  \end{picture}%
\endgroup%


==> images/pick_bittermandel_2018-09-07-16-38-23_new.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pick_bittermandel_2018-09-07-16-38-23_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{378.51999512bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75956889)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.12666839,0.12362434){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.20411298,0.10441283){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.28278696,0.08489636){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.6}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.36271983,0.06506759){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.7}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.4439421,0.04491897){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.8}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.52648516,0.0244427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.9}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.64839377,0.02764543){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.69831132,0.06653918){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.74672062,0.10425778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.78261588,0.14085369){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.82820679,0.17637631){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.89104978,0.29123643){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.9}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.89447756,0.34706925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.89796469,0.40386889){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.90151275,0.46166077){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.90512333,0.52047106){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.70659575,0.68746239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{hand}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.70659575,0.64870122){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{vispad}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{pick_bittermandel_2018-09-07-16-38-23_new.pdf}}%
    \put(0.70659575,0.60994007){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{bittermandel_blue}}}%
  \end{picture}%
\endgroup%


==> images/reviews_icra.txt <==


Message from The PaperPlaza Conference/Journal Management System

Message originated by Jaydev P. Desai

To: Dr. Raphael Memmesheimer
 Re: ICRA2019 Contributed paper 1556: Simitate: A Hybrid
Imitation Learning Benchmark

Dear Raphael,

We regret to inform you that your paper has not been
accepted for presentation at the 2019 International
Conference on Robotics and Automation (ICRA), May 20-24,
2019, Palais des congres de Montreal, Montreal, Canada and
for inclusion in the conference proceedings. This email
applies to ALL REJECTED papers for ICRA 2019 submitted as:
- Contributed ICRA submissions
- RA-L paper submissions with the ICRA presentation option

You can access the reviews and editorial board comments, as
well as the iThenticate report, by logging into your
PaperPlaza account (details at end of this email).

CONFERENCE DECISION PROCESS
The conference review process was overseen by the
Editor-in-chief of the Conference Editorial Board (CEB)
which comprises 15 editors, 331 associate editors and 4,823
reviewers. RA-L, TRO, and RAM papers were reviewed by their
respective editorial boards.

Final decisions about inclusion in the ICRA 2019 program
were made by the Senior Program Committee (SPC) at its
meeting in Asheville, NC, on 19-20 January, 2019. All
decisions are FINAL.

CONFERENCE STATISTICS
We received over 2900 submissions, a new record, from 62
countries. 2902 papers were reviewed: 2163 for ICRA and 739
for IEEE Robotics and Automation Letters (RA-L). The 10
most popular keywords, in descending order, were: Deep
Learning in Robotics and Automation, Motion and Path
Planning, Localization, SLAM, Autonomous Vehicle
Navigation, Multi-Robot Systems, Learning and Adaptive
Systems, Optimization and Optimal Control, Medical Robots
and Systems, and Soft Material Robotics. From the very
large number of high-quality papers we selected 1277 for
presentation which represents an acceptance rate of 44.00%.

REGISTRATION
Registration will open February 15, 2019. The early-bird
registration deadline is February 28, 2019. Registration
information is available here:
https://icra2019.org/registration/registration-fees

ACCOMMODATION
Several types of accommodations, mostly in walking
distance, have been reserved for ICRA 2019. We encourage
you to reserve your hotel early if you are planning to
attend: https://icra2019.org/registration/accommodation 

VENUE
Palais des congres de Montreal
1001 Jean Paul Riopelle Place
Montreal, Quebec H2Z 1H5
closest metro station: Place d'Armes

We also encourage you to periodically visit the conference
website http://icra2019.org for updates about the
conference.

We look forward to welcoming you in Palais des congres de
Montreal, Montreal, Canada in May for what promises to be a
strong and exciting technical program and conference.

Sincerely,

Jaydev P. Desai, Program Chair
Georgia Institute of Technology, USA

Ayanna Howard, Editor-in-Chief Conference Editorial Board
Georgia Institute of Technology, USA

Gregory Dudek, General Chair
McGill University, Canada

----------------------------------------------
Decision: Rejected


----------------------------------------------
Submission information

Authors and title:

Raphael Memmesheimer*, Ivanna Mykhalchyshyna, Viktor Seib, Dietrich Paulus, Pedro U. Lima
Simitate: A Hybrid Imitation Learning Benchmark

Type of submission: Contributed paper

Conference: 2019 International Conference on Robotics and Automation (ICRA)
Submission number: 1556


----------------------------------------------
To access your workspace please log in at https://ras.papercept.net/conferences/scripts/start.pl using your PIN 205935 and password

To see this decision message and the reviews (if any) choose the appropriate option under "Choose an option..." for this submission in your ICRA 2019 author workspace

If you do not have your password then follow the link https://ras.papercept.net/conferences/scripts/pinwizard.pl to retrieve it

----------------------------------------------
Dr. Jaydev P. Desai
Wallace H. Coulter Department of Biomedical Engineering
Georgia Institute of Technology
313 Ferst Drive, Suite 3112
Atlanta, GA 30332
United States of America
E-mail address: jaydev@gatech.edu


CommentsToAuthor.txt

The concept of having a benchmark for evaluating imitation
learning algorithms is novel and quite useful and would be
a valuable contribution. However, there are significant
issues with the paper, both in presentation and content, in
its current form, and the applicability to generic
imitation learning algorithm evaluation is rather unclear.
Additionally, certain links and tools provided in the paper
are not available (including the project page) at the time
of the review. Authors are strongly recommended to not cite
external URLs in their papers as reviewers are not bound to
follow them anyway but also it is imperative that such
resources exist.

----------------------------------------
Comments on Video Attachment:


Review16121.txt

Reviewer 1 of ICRA 2019 submission 1556

Comments to the author
======================

Title:	Simitate: A hybrid Imitation Learning Benchmark
Summary 
The Authors present a benchmark for evaluating imitation by
learning approaches. The benchmark is composed of: 

1. A human motion dataset of both RGBD and motion capturing
ground truth data, containing four different levels of task
difficulty. 

2. A benchmark component that permits comparing results
through simulation. 

3. Evaluation metrics for the achieved effect and
trajectory error measurements.

General comments

*  A standard evaluation criteria and benchmark are
definitely needed in the Imitation learning field. The
reviewer applauds the authors for taking this initiative to
provide such benchmark. 

* The authors listed three main contributions: 1.  Dataset 
2. a component that facilitates comparison between
different approaches.  3. Metrics for evaluation.
Unfortunately, from the reviewer point of view, the
contributions are not complete or not well developed.  

“A novel benchmark component which enables researchers to
compare their results in a simulated environment”:  This is
not well explained in the paper. How an Imitation learning
researcher will use this “component” to compare against
other approaches? Expand the explanation and include a
complete example utilizing the simulation component. Note:
In the provided URL there is no  “benchmark integration in
simulation” only a note saying that it will be available.
 
Dataset:  The authors provide a URL which doesn't provide
the complete dataset mentioned in the paper. In their
webpage, there is a note saying that the sequence dataset
is distributed by mail, this doesn’t seem an option for a
blind review. 

Metrics: “In the proposed benchmark we provided scripts for
automatic evaluation of both metrics  ...”--> I couldn't
find those scripts


Detailed Comments

* The Authors mentioned:

 “The baseline approach is not intending to achieve best
possible results on the provided benchmark, but its
intention is more to provide an easy to use template and
demonstrate the ability to imitate the visually observed
demonstration online. “ &#8594; Where is the baseline
approach?

 “The source code for the baseline methods is available on
the project page..” &#8594; I couldn't find the mentioned
source code.

“Exemplary we provide integration into two widely spread
simulations ...” -->This is shown neither in the paper nor
in the provided URL.
“... is the inverse motion compensation operator”--> please
describe in more detail this operator.


Recommendation

While the work presented in the paper is valuable, it does
not seem to be ready for publication due to major
weaknesses in providing a clear explanation on how the
benchmark is used for comparing Imitation Learning
approaches. Furthermore, the complete dataset is not
available, the benchmark integration in the simulation is
not available and there is not a clear explanation on how
thee metrics are integrated into the benchmark.

 The Reviewer suggests to the Authors to make available the
complete benchmark and provide a detailed example on how to
use it including the simulation component.


Review16127.txt

Reviewer 4 of ICRA 2019 submission 1556

Comments to the author
======================

The authors present what sounds like a very useful new
imitation learning data set and benchmark aimed at in-home
manipulation largely using vision. They describe a
meticulous setup using both mocap and RGB-D to get both
ground-truth and sensory data. They provide multiple
metrics along with the data, including both trajectory
metrics and “effect” metrics to measure how policies change
the environment. 

It’s true that there are few benchmarks out there for this
type of imitation learning, and it sounds like this one
fills a much needed gap. It’s a large data set, and based
on the description the authors put in a lot of attention to
detail which.

It would have been very useful to see a video of this work.
There’s not much to say about the data collection
methodology (it seems fairly sound), but the quality of the
data is substantially affected by the accuracy of
calibration and other such details. For instance, I would
have liked to have seen a discussion about some measurement
of calibration accuracy (which defines the baseline error
in the benchmark metrics). The authors could potentially do
something like that by using a state-of-the-art tracking
algorithm to get ground-truth of a held object in camera
coordinates that’s also tracked by the mocap system, and
measure the trajectory error. That measurement would be
extremely inciteful.

But other than that, I’m excited about the new benchmark.
It could have impact on the community.


iThenticateScanResult.txt

ICRA 2019 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 1556 received a cumulative similarity score 26%.

For more information about the scan, log in at
https://ras.papercept.net with your PIN 205935 and password, enter your
ICRA 2019 author workspace, and select the option 'Inspect the reviews
and decision letter' under 'Choose an option...' for submission 1556.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.


